Integration of CUDA Processing within the C++ library for parallelism and concurrency (HPX)

Experience shows that on today's high performance systems the utilization of different acceleration cards in conjunction with a high utilization of all other parts of the system is difficult. Future architectures, like exascale clusters, are expected to aggravate this issue as the number of cores are expected to increase and memory hierarchies are expected to become deeper. One big aspect for distributed applications is to guarantee high utilization of all available resources, including local or remote acceleration cards on a cluster while fully using all the available CPU resources and the integration of the GPU work into the overall programming model. For the integration of CUDA code we extended HPX, a general purpose C++ run time system for parallel and distributed applications of any scale, and enabled asynchronous data transfers from and to the GPU device and the asynchronous invocation of CUDA kernels on this data. Both operations are well integrated into the general programming model of HPX which allows to seamlessly overlap any GPU operation with work on the main cores. Any user defined CUDA kernel can be launched on any (local or remote) GPU device available to the distributed application. We present asynchronous implementations for the data transfers and kernel launches for CUDA code as part of a HPX asynchronous execution graph. Using this approach we can combine all remotely and locally available acceleration cards on a cluster to utilize its full performance capabilities. Overhead measurements show, that the integration of the asynchronous operations (data transfer + launches of the kernels) as part of the HPX execution graph imposes no additional computational overhead and significantly eases orchestrating coordinated and concurrent work on the main cores and the used GPU devices.

==> imageasync.dat <==
3000000,377.721
12000000,272.496
27000000,301.464
48000000,544.679
75000000,938.206
108000000,442.751
147000000,2216.58
192000000,2621.36
243000000,3309.69
300000000,5308.88
363000000,933.651
432000000,1052.65
507000000,3395.69
588000000,4537.56
675000000,9809.47
768000000,12209.8
867000000,12552.1
972000000,13968.2
1083000000,15861.4
1200000000,18149.1


==> imagesync.dat <==
3000000,527.689
12000000,490.021
27000000,749.036
48000000,2002.65
75000000,2096.07
108000000,2160.49
147000000,3549
192000000,3564.16
243000000,5202.76
300000000,6196.55
363000000,6260.28
432000000,8385.19
507000000,9627.61
588000000,11067.7
675000000,12246.8
768000000,13302.7
867000000,15010
972000000,16128.9
1083000000,18350.4
1200000000,20127.4


==> mandelbrot_1.dat <==
30000.0,454.6495
120000.0,328.846625
480000.0,324.312
1920000.0,334.351875
7680000.0,349.588
30720000.0,387.301375
122880000.0,774.3195
491520000.0,2864.41375


==> mandelbrot_2.dat <==
30000.0,387.368
120000.0,247.188625
480000.0,262.92325
1920000.0,257.613125
7680000.0,271.67125
30720000.0,369.383875
122880000.0,770.7115
491520000.0,2556.995


==> partion_k80_1_average.dat <==
524288.0,9778.001
1048576.0,9788.387
2097152.0,9704.78
4194304.0,9683.781
8388608.0,9695.53
16777216.0,9815.007
33554432.0,9953.612
67108864.0,10065.581
134217728.0,10455.85
268435456.0,10982.143


==> partion_k80_1_average_hpx.dat <==
524288.0,359.4148
1048576.0,360.9474
2097152.0,365.7182
4194304.0,372.857
8388608.0,387.8573
16777216.0,418.1091
33554432.0,478.3451
67108864.0,599.289
134217728.0,848.3581
268435456.0,1333.838


==> partion_k80_2_average.dat <==
524288.0,9843.284
1048576.0,9562.526
2097152.0,9619.453
4194304.0,9560.74
8388608.0,9631.335
16777216.0,9628.693
33554432.0,9788.844
67108864.0,9839.146
134217728.0,10248.49
268435456.0,10929.88


==> partion_k80_2_average_hpx.dat <==
524288.0,707.9434
1048576.0,708.6022
2097152.0,715.2238
4194304.0,722.3531
8388608.0,737.6111
16777216.0,765.4672
33554432.0,828.347
67108864.0,951.4897
134217728.0,1202.802
268435456.0,1697.332


==> partion_k80_3_average.dat <==
524288.0,9830.88
1048576.0,9974.195
2097152.0,9839.133
4194304.0,9946.915
8388608.0,9965.899
16777216.0,10005.821
33554432.0,10066.465
67108864.0,10211.226
134217728.0,10649.92
268435456.0,11258.17


==> partion_k80_3_average_hpx.dat <==
524288.0,1058.451
1048576.0,1059.169
2097152.0,1064.238
4194304.0,1068.647
8388608.0,1086.298
16777216.0,1117.2
33554432.0,1179.787
67108864.0,1304.001
134217728.0,1554.163
268435456.0,2045.283


==> partion_k80_4_average.dat <==
524288.0,10043.46
1048576.0,10071.877
2097152.0,10020.784
4194304.0,9943.102
8388608.0,10052.549
16777216.0,10172.37
33554432.0,10415.757
67108864.0,10605.57
134217728.0,10893.64
268435456.0,11458.69


==> partion_k80_4_average_hpx.dat <==
524288.0,1410.68
1048576.0,1411.89
2097152.0,1414.685
4194304.0,1423.513
8388608.0,1440.993
16777216.0,1470.406
33554432.0,1531.319
67108864.0,1655.043
134217728.0,1913.246
268435456.0,2409.105


==> partitionCudaK40.dat <==
2097152.0,2047.419
4194304.0,2051.402
8388608.0,2066.642
16777216.0,2093.954
33554432.0,2163.695
67108864.0,2288.269
134217728.0,2518.044
268435456.0,2975.189


==> partitionCudaK80.dat <==
2097152.0,8935.074
4194304.0,9210.146
8388608.0,9388.25
16777216.0,9341.373
33554432.0,9255.964
67108864.0,9108.161
134217728.0,9417.858
268435456.0,9749.35


==> partitionHPXK40.dat <==
2097152.0,433.445
4194304.0,440.4636
8388608.0,459.5059
16777216.0,491.0377
33554432.0,549.3197
67108864.0,668.5701
134217728.0,903.8238
268435456.0,1385.573


==> partitionHPXK80.dat <==
2097152.0,366.1998
4194304.0,374.3384
8388608.0,388.9523
16777216.0,419.8054
33554432.0,480.3303
67108864.0,602.2243
134217728.0,850.4378
268435456.0,1329.926


==> stencilCudaK40.dat <==
100.0,4128.757
1000.0,4395.897
10000.0,4254.667
50000.0,4273.85
100000.0,4278.407
250000.0,4161.764
500000.0,4458.247
750000.0,4211.063
1000000.0,4501.062
1500000.0,4289.411
2000000.0,4344.129
5000000.0,4773.877
10000000.0,5131.476
20000000.0,6161.193
50000000.0,9383.243
100000000.0,14456.96
1000000000.0,108041.7
200000000.0,24699.45
500000000.0,55792.08
1000000000.0,107358.4


==> stencilCudaK80.dat <==
100.0,18238.6
1000.0,18146.68
10000.0,17733.51
50000.0,17946.28
100000.0,17481.67
250000.0,17826.94
500000.0,17850.1
750000.0,18988.06
1000000.0,18211.92
1500000.0,19194.06
2000000.0,19493.23
5000000.0,19159.08
10000000.0,19327.41
20000000.0,20878.95
50000000.0,23260.15
100000000.0,28653.8
1000000000.0,115653.9
200000000.0,37842.99
500000000.0,66549.65
1000000000.0,115132.4


==> stencilHPX1K40.dat <==
100.0,4362.517
1000.0,4381.312
10000.0,4368.682
50000.0,4385.255
100000.0,4378.159
250000.0,4351.135
500000.0,4372.963
750000.0,4379.073
1000000.0,4380.761
1500000.0,4421.143
2000000.0,4442.945
5000000.0,4524.858
10000000.0,4677.454
20000000.0,4947.177
50000000.0,5773.912
100000000.0,7173.061
1000000000.0,31962.82
200000000.0,9954.46
500000000.0,18287.29
1000000000.0,31959.35


==> stencilHPX1K80.dat <==
100.0,17837.84
1000.0,17972.24
10000.0,18007.39
50000.0,17823.86
100000.0,18070.96
250000.0,17982.88
500000.0,17963.97
750000.0,16184.59
1000000.0,16283.79
1500000.0,16455.73
2000000.0,16679.33
5000000.0,16548.96
10000000.0,16595.46
20000000.0,17226.31
50000000.0,17950.74
100000000.0,19195.53
1000000000.0,40478.17
200000000.0,21750.84
500000000.0,28671.84
1000000000.0,40555.88


==> stencilHPX2K40.dat <==
100.0,4368.486
1000.0,4361.149
10000.0,4374.798
50000.0,4356.834
100000.0,4385.224
250000.0,4399.82
500000.0,4398.005
750000.0,4401.543
1000000.0,4412.761
1500000.0,4420.549
2000000.0,4455.657
5000000.0,4527.629
10000000.0,4657.641
20000000.0,4957.69
50000000.0,5786.324
100000000.0,7195.361
1000000000.0,32063.7
200000000.0,9981.815
500000000.0,18296.25
1000000000.0,32076.79


==> stencilHPX2K80.dat <==
100.0,16733.46
1000.0,17038.21
10000.0,16878.16
50000.0,17309.57
100000.0,16835.26
250000.0,16989.39
500000.0,17024.93
750000.0,16666.52
1000000.0,17069.28
1500000.0,17151.24
2000000.0,17124.46
5000000.0,17260.27
10000000.0,17300.68
20000000.0,17422.31
50000000.0,18480.15
100000000.0,19600.48
1000000000.0,41187.88
200000000.0,21918.28
500000000.0,29085.53
1000000000.0,40958.78

